Modelling and Simulation of Heterogeneous Reactions with Statistical Particle Methods

Estimating the heat loads on re-entry vehicles is a crucial part of preparing for atmospheric re-entry manoeuvres. Re-entry flows at high altitudes are in the rarefied regime and are governed by high enthalpies and thermodynamic non-equilibrium. Additionally, catalytic gas-surface reactions change the gas flow composition and can have a major influence on the heat transfer. Our goal is to estimate the heat loads without a priori fitting of simulation parameters to experiments. We use the tool PICLas for simulations of such rarefied gas flows. It combines different particle methods, including the Direct Simulation Monte Carlo method, for modelling of gases. Recently it has been extended to include different catalysis models to treat reactions on surfaces. We evaluate a kinetic Monte Carlo approach to model catalytic gas-surface interactions in combination with flow simulations using particle methods. Here, the adsorbate distribution is modelled by reproducing a surface system using a kinetic Monte Carlo approach and estimating the necessary parameters using model assumptions. This catalytic model is compared to a simple recombination model. We present simulations that show the capability of the implemented models for a $\mathrm{SiO_2}$ surface in an Oxygen flow. Furthermore, simulation results are compared to heat fluxes and recombination coefficient obtained from the respective experiment. The results show that simulations using the kinetic Monte Carlo approach match the experimentally obtained values. Thus, the approach can be used to estimate the reactivity of oxygen flows over $\mathrm{SiO_2}$ surfaces.

==> tikz/PWK_Setups/Setup1/Data/exp_surf_pressure.csv <==
x, pressure, min, max
0.000, 149, 140.316, 157.684
0.008, 145, 136.526, 153.895
0.019, 111, 102.421, 119.789
0.031, 45, 36.737, 53.474


==> tikz/PWK_Setups/Setup1/Data/surfaceData_M1.csv <==
Spec001_Counter,Spec002_Counter,ForcePerArea_0,ForcePerArea_1,ForcePerArea_2,HeatFlux,Counter_Total,arc_length,Points_0,Points_1,Points_2
1.3142e+07,4.316e+08,0.98071,0.04026,158.43,1.0158e+05,4.4475e+08,0,9.8456e-07,0,0
1.0017e+07,3.2543e+08,1.4245,0.21364,158.58,1.0275e+05,3.3545e+08,0.002697,0.002698,0,0
9.9948e+06,3.2471e+08,1.4305,0.21274,158.58,1.0276e+05,3.3471e+08,0.0027088,0.0027098,0,0
6.5544e+06,2.1105e+08,2.4605,0.14648,158.46,1.033e+05,2.176e+08,0.0044322,0.0044332,0,0
6.5224e+06,2.1002e+08,2.4729,0.14523,158.46,1.0331e+05,2.1654e+08,0.0044567,0.0044577,0,0
5.2397e+06,1.647e+08,3.5433,0.3774,157.55,1.0436e+05,1.6994e+08,0.0058784,0.0058794,0,0
5.2144e+06,1.6376e+08,3.5692,0.38058,157.53,1.0438e+05,1.6898e+08,0.0059155,0.0059165,0,0
4.2833e+06,1.3482e+08,4.2104,0.011146,157.11,1.052e+05,1.391e+08,0.0071398,0.0071408,0,0
4.2519e+06,1.3384e+08,4.2345,-0.00020994,157.11,1.0528e+05,1.3809e+08,0.0071815,0.0071824,0,0
3.0723e+06,9.6534e+07,4.821,-0.018645,157.13,1.0678e+05,9.9606e+07,0.008269,0.00827,0,0
3.0219e+06,9.4902e+07,4.8589,-0.022094,157.12,1.0683e+05,9.7923e+07,0.0083099,0.0083109,0,0
1.8109e+06,5.6807e+07,5.5214,0.026089,157.38,1.0847e+05,5.8618e+07,0.0090252,0.0090262,0,0
2.4706e+06,7.7981e+07,6.204,0.23098,157.53,1.096e+05,8.0451e+07,0.0094658,0.0094667,0,0
3.3919e+06,1.094e+08,6.754,0.19087,157.13,1.1066e+05,1.128e+08,0.010193,0.010194,0,0
3.8487e+06,1.2401e+08,7.1576,-0.070011,157.13,1.1243e+05,1.2786e+08,0.01094,0.010941,0,0
4.097e+06,1.3381e+08,8.032,0.0090719,157.08,1.1486e+05,1.379e+08,0.011697,0.011698,0,0
4.3166e+06,1.4265e+08,9.1207,-0.13727,156.79,1.1802e+05,1.4696e+08,0.012465,0.012466,0,0
4.6083e+06,1.4907e+08,8.057,-0.071012,156.19,1.2061e+05,1.5368e+08,0.01324,0.013241,0,1.2167e-08
4.8048e+06,1.5672e+08,2.3587,0.11584,154.04,1.2201e+05,1.6153e+08,0.014016,0.014016,0,2.617e-05
5.2451e+06,1.7284e+08,-5.5925,-0.11443,151.56,1.2354e+05,1.7809e+08,0.014829,0.014825,0,0.00010974
5.7857e+06,1.9128e+08,-13.734,-0.12485,147.32,1.2359e+05,1.9707e+08,0.015713,0.015696,0,0.00026405
6.3489e+06,2.0903e+08,-21.786,-0.091631,140.7,1.2199e+05,2.1538e+08,0.016669,0.01662,0,0.00050646
6.9e+06,2.283e+08,-29.23,-0.092254,133.02,1.193e+05,2.352e+08,0.017706,0.017597,0,0.00085475
7.3748e+06,2.4595e+08,-35.948,0.03064,123.4,1.1474e+05,2.5332e+08,0.018836,0.018621,0,0.0013328
7.4893e+06,2.525e+08,-41.262,0.19508,111.58,1.0805e+05,2.5998e+08,0.020059,0.019671,0,0.0019603
6.8269e+06,2.3989e+08,-45.06,0.12989,98.685,99912,2.4671e+08,0.02132,0.020676,0,0.0027209
5.9219e+06,2.1158e+08,-46.835,0.081556,85.998,90933,2.175e+08,0.022531,0.021558,0,0.0035507
5.4298e+06,1.9524e+08,-46.849,0.040314,80.31,86675,2.0067e+08,0.023078,0.021917,0,0.0039637
4.9219e+06,1.7837e+08,-46.864,-0.0022881,74.439,82279,1.8329e+08,0.023642,0.022287,0,0.00439
3.9581e+06,1.4788e+08,-46.158,-0.1447,63.795,74211,1.5184e+08,0.024642,0.02287,0,0.0052021
3.3762e+06,1.2774e+08,-44.978,-0.032714,55.712,67572,1.3111e+08,0.025546,0.023317,-2.1176e-22,0.0059883
3.0024e+06,1.1728e+08,-43.004,0.060093,48.598,61264,1.2029e+08,0.026419,0.023726,-2.1176e-22,0.0067593
2.6981e+06,1.0949e+08,-40.555,-0.017717,40.483,54029,1.1219e+08,0.027318,0.024065,0,0.0075922
2.4707e+06,1.03e+08,-38.027,-0.027938,33.289,47438,1.0547e+08,0.028257,0.024347,0,0.0084876
2.2331e+06,9.5833e+07,-35.108,0.018134,26.721,40903,9.8066e+07,0.029242,0.024564,0,0.0094485
1.8994e+06,8.6236e+07,-31.806,0.026475,20.419,34462,8.8136e+07,0.030266,0.024702,0,0.010463
1.685e+06,7.8945e+07,-29.561,-0.005211,16.364,30178,8.063e+07,0.031304,0.024733,0,0.0115
1.6637e+06,7.7199e+07,-29.018,-0.033515,15.154,28820,7.8862e+07,0.032344,0.02475,0,0.01254
1.7019e+06,7.7479e+07,-28.883,0.021799,14.724,28340,7.9181e+07,0.033389,0.02475,0,0.013586
1.6906e+06,7.8694e+07,-28.843,0.062678,14.636,28325,8.0385e+07,0.034452,0.02475,0,0.014649
1.6438e+06,7.9859e+07,-28.829,0.040906,14.514,28315,8.1502e+07,0.035534,0.02475,0,0.015731
1.6625e+06,8.0833e+07,-28.779,0.098095,14.259,28013,8.2495e+07,0.036633,0.02475,0,0.016829
1.6994e+06,8.2004e+07,-28.793,0.1059,14.101,27830,8.3704e+07,0.037746,0.02475,0,0.017942
1.7205e+06,8.2515e+07,-28.762,0.090183,14.015,27822,8.4236e+07,0.038391,0.02475,0,0.018587
1.7362e+06,8.2898e+07,-28.738,0.078385,13.951,27815,8.4634e+07,0.038874,0.02475,0,0.01907
1.7656e+06,8.3952e+07,-28.723,0.041116,13.674,27774,8.5717e+07,0.040019,0.02475,0,0.020215
1.7838e+06,8.6153e+07,-28.942,-0.024952,13.35,27785,8.7936e+07,0.041182,0.02475,0,0.021378
1.8269e+06,8.9876e+07,-29.587,0.036692,12.859,28166,9.1703e+07,0.042367,0.02475,0,0.022563
1.9431e+06,9.5913e+07,-31.293,0.05414,11.912,28840,9.7856e+07,0.043579,0.02475,0,0.023775
2.0399e+06,9.9773e+07,-32.543,0.0086827,11.324,29258,1.0181e+08,0.044804,0.024734,0,0.025


==> tikz/PWK_Setups/Setup1/Data/surfaceData_M2fc.csv <==
Spec001_Counter,Spec001_Accomodation,Spec001_Coverage,Spec001_CollReact001_Count,Spec001_CollReact002_Count,Spec001_SurfReact001_Count,Spec001_SurfReact002_Count,Spec002_Counter,Spec002_Accomodation,Spec002_Coverage,Spec002_CollReact001_Count,Spec002_CollReact002_Count,Spec002_SurfReact001_Count,Spec002_SurfReact002_Count,ForcePerArea_0,ForcePerArea_1,ForcePerArea_2,HeatFlux,Counter_Total,HeatFlux_Portion_LH,HeatFlux_Portion_SurfDiss,HeatFlux_Portion_ER,HeatFlux_Portion_AdsDiss,HeatFlux_Portion_SurfReconstruct,arc_length,Points_0,Points_1,Points_2
2.4027e+08,0,0,0,0,0,0,1.2131e+08,0,2.2697,0,6.0652e+07,0,0,1.1891,0.20373,158.51,3.5663e+05,3.6158e+08,0,0,2.5163e+05,0,0,0,9.8456e-07,0,0
1.8088e+08,0,0,0,0,0,0,9.2291e+07,0,1.8818,0,4.6146e+07,0,0,1.4901,-0.058605,158.22,3.5858e+05,2.7317e+08,0,0,2.5355e+05,0,0,0.002697,0.002698,0,0
1.8047e+08,0,0,0,0,0,0,9.2093e+07,0,1.8793,0,4.6047e+07,0,0,1.494,-0.059262,158.22,3.586e+05,2.7256e+08,0,0,2.5357e+05,0,0,0.0027088,0.0027098,0,0
1.1673e+08,0,0,0,0,0,0,6.0757e+07,0,1.4976,0,3.0379e+07,0,0,2.5415,-0.00013959,158.02,3.6186e+05,1.7748e+08,0,0,2.5655e+05,0,0,0.0044322,0.0044332,0,0
1.1615e+08,0,0,0,0,0,0,6.0468e+07,0,1.4942,0,3.0235e+07,0,0,2.5577,0.0043444,158.02,3.619e+05,1.7662e+08,0,0,2.5657e+05,0,0,0.0044567,0.0044577,0,0
9.1623e+07,0,0,0,0,0,0,4.7657e+07,0,1.3405,0,2.3828e+07,0,0,3.4702,0.11398,158.03,3.6253e+05,1.3928e+08,0,0,2.5574e+05,0,0,0.0058784,0.0058794,0,0
9.1108e+07,0,0,0,0,0,0,4.7392e+07,0,1.3375,0,2.3695e+07,0,0,3.4947,0.11092,158.02,3.6256e+05,1.385e+08,0,0,2.5573e+05,0,0,0.0059155,0.0059165,0,0
7.467e+07,0,0,0,0,0,0,3.9669e+07,0,1.2514,0,1.9835e+07,0,0,4.0502,0.062436,157.73,3.6695e+05,1.1434e+08,0,0,2.5862e+05,0,0,0.0071398,0.0071408,0,0
7.411e+07,0,0,0,0,0,0,3.9407e+07,0,1.2489,0,1.9704e+07,0,0,4.0824,0.061948,157.72,3.6713e+05,1.1352e+08,0,0,2.5876e+05,0,0,0.0071815,0.0071824,0,0
5.3076e+07,0,0,0,0,0,0,2.8853e+07,0,1.148,0,1.4425e+07,0,0,5.0202,0.033961,157.83,3.7166e+05,8.1929e+07,0,0,2.6168e+05,0,0,0.008269,0.00827,0,0
5.2172e+07,0,0,0,0,0,0,2.8383e+07,0,1.144,0,1.419e+07,0,0,5.0489,0.050023,157.84,3.7183e+05,8.0555e+07,0,0,2.618e+05,0,0,0.0083099,0.0083109,0,0
3.1186e+07,0,0,0,0,0,0,1.7137e+07,0,1.0576,0,8.5678e+06,0,0,5.2975,0.54551,158.12,3.7489e+05,4.8323e+07,0,0,2.6407e+05,0,0,0.0090252,0.0090262,0,0
4.2301e+07,0,0,0,0,0,0,2.3917e+07,0,1.1235,0,1.196e+07,0,0,5.8317,0.53083,157.55,3.7842e+05,6.6218e+07,0,0,2.6699e+05,0,0,0.0094658,0.0094667,0,0
5.9027e+07,0,0,0,0,0,0,3.4038e+07,0,1.2002,0,1.7022e+07,0,0,6.7562,0.061967,157.02,3.8271e+05,9.3065e+07,0,0,2.6991e+05,0,0,0.010193,0.010194,0,0
6.6336e+07,0,0,0,0,0,0,3.9279e+07,0,1.2474,0,1.9641e+07,0,0,7.6319,-0.061328,157.27,3.8975e+05,1.0561e+08,0,0,2.7383e+05,0,0,0.01094,0.010941,0,0
7.0796e+07,0,0,0,0,0,0,4.371e+07,0,1.2984,0,2.1856e+07,0,0,8.3605,0.087472,157.25,3.9854e+05,1.1451e+08,0,0,2.802e+05,0,0,0.011697,0.011698,0,0
7.4239e+07,0,0,0,0,0,0,4.8498e+07,0,1.3611,0,2.425e+07,0,0,9.0798,-0.067965,156.79,4.098e+05,1.2274e+08,0,0,2.8908e+05,0,0,0.012465,0.012466,0,0
7.6188e+07,0,0,0,0,0,0,5.304e+07,0,1.412,0,2.652e+07,0,0,7.9432,-0.13701,156.48,4.2311e+05,1.2923e+08,0,0,2.9897e+05,0,0,0.01324,0.013241,0,1.2167e-08
7.8445e+07,0,0,0,0,0,0,5.8716e+07,0,1.464,0,2.936e+07,0,0,2.4684,-0.18336,154.61,4.3364e+05,1.3716e+08,0,0,3.0692e+05,0,0,0.014016,0.014016,0,2.617e-05
8.3618e+07,0,0,0,0,0,0,6.7646e+07,0,1.5707,0,3.3823e+07,0,0,-5.3104,-0.3793,151.19,4.4082e+05,1.5126e+08,0,0,3.1282e+05,0,0,0.014829,0.014825,0,0.00010974
8.9797e+07,0,0,0,0,0,0,7.8296e+07,0,1.7028,0,3.9148e+07,0,0,-13.107,-0.23909,146.53,4.4447e+05,1.6809e+08,0,0,3.1656e+05,0,0,0.015713,0.015696,0,0.00026405
9.6149e+07,0,0,0,0,0,0,8.9504e+07,0,1.8393,0,4.4754e+07,0,0,-21.093,-0.16985,140.2,4.4196e+05,1.8565e+08,0,0,3.162e+05,0,0,0.016669,0.01662,0,0.00050646
1.0234e+08,0,0,0,0,0,0,1.0175e+08,0,1.9959,0,5.0874e+07,0,0,-28.559,-0.059365,132.57,4.3507e+05,2.0409e+08,0,0,3.1237e+05,0,0,0.017706,0.017597,0,0.00085475
1.0677e+08,0,0,0,0,0,0,1.1416e+08,0,2.1641,0,5.708e+07,0,0,-34.892,0.12335,123.12,4.2369e+05,2.2094e+08,0,0,3.0525e+05,0,0,0.018836,0.018621,0,0.0013328
1.063e+08,0,0,0,0,0,0,1.2199e+08,0,2.2812,0,6.0993e+07,0,0,-40.251,0.16464,111.56,4.0493e+05,2.283e+08,0,0,2.9283e+05,0,0,0.020059,0.019671,0,0.0019603
9.7707e+07,0,0,0,0,0,0,1.2e+08,0,2.2604,0,5.9993e+07,0,0,-43.956,0.19222,98.675,3.7924e+05,2.177e+08,0,0,2.7549e+05,0,0,0.02132,0.020676,0,0.0027209
8.3891e+07,0,0,0,0,0,0,1.096e+08,0,2.1311,0,5.4801e+07,0,0,-45.571,0.064662,86.394,3.5157e+05,1.9349e+08,0,0,2.5673e+05,0,0,0.022531,0.021558,0,0.0035507
7.6539e+07,0,0,0,0,0,0,1.027e+08,0,2.036,0,5.1353e+07,0,0,-45.624,-0.0020243,80.856,3.3811e+05,1.7924e+08,0,0,2.4757e+05,0,0,0.023078,0.021917,0,0.0039637
6.895e+07,0,0,0,0,0,0,9.5584e+07,0,1.9379,0,4.7794e+07,0,0,-45.679,-0.070842,75.14,3.2422e+05,1.6453e+08,0,0,2.3812e+05,0,0,0.023642,0.022287,0,0.00439
5.5177e+07,0,0,0,0,0,0,8.122e+07,0,1.744,0,4.0607e+07,0,0,-44.684,-0.083131,64.379,2.9552e+05,1.364e+08,0,0,2.1853e+05,0,0,0.024642,0.02287,0,0.0052021
4.612e+07,0,0,0,0,0,0,7.1447e+07,0,1.6276,0,3.5723e+07,0,0,-43.105,0.0013516,56.283,2.7233e+05,1.1757e+08,0,0,2.0204e+05,0,0,0.025546,0.023317,-2.1176e-22,0.0059883
4.0964e+07,0,0,0,0,0,0,6.6992e+07,0,1.5617,0,3.3498e+07,0,0,-41.303,0.079523,48.982,2.51e+05,1.0796e+08,0,0,1.87e+05,0,0,0.026419,0.023726,-2.1176e-22,0.0067593
3.6845e+07,0,0,0,0,0,0,6.415e+07,0,1.5239,0,3.2075e+07,0,0,-38.945,0.13293,40.906,2.2665e+05,1.01e+08,0,0,1.7024e+05,0,0,0.027318,0.024065,0,0.0075922
3.3471e+07,0,0,0,0,0,0,6.1352e+07,0,1.4966,0,3.0676e+07,0,0,-36.21,0.044016,33.794,2.0326e+05,9.4823e+07,0,0,1.5376e+05,0,0,0.028257,0.024347,0,0.0084876
3.0319e+07,0,0,0,0,0,0,5.7858e+07,0,1.4565,0,2.893e+07,0,0,-33.461,-0.013711,27.186,1.8019e+05,8.8177e+07,0,0,1.3758e+05,0,0,0.029242,0.024564,0,0.0094485
2.6881e+07,0,0,0,0,0,0,5.2776e+07,0,1.3921,0,2.6388e+07,0,0,-30.527,-0.0084325,20.971,1.5756e+05,7.9658e+07,0,0,1.2143e+05,0,0,0.030266,0.024702,0,0.010463
2.4442e+07,0,0,0,0,0,0,4.8575e+07,0,1.3545,0,2.4287e+07,0,0,-28.415,0.013163,16.994,1.4233e+05,7.3017e+07,0,0,1.1047e+05,0,0,0.031304,0.024733,0,0.0115
2.3806e+07,0,0,0,0,0,0,4.6912e+07,0,1.3404,0,2.3456e+07,0,0,-27.668,-0.011066,15.642,1.364e+05,7.0717e+07,0,0,1.0616e+05,0,0,0.032344,0.02475,0,0.01254
2.4384e+07,0,0,0,0,0,0,4.6214e+07,0,1.3424,0,2.3109e+07,0,0,-27.551,-0.044349,15.222,1.3311e+05,7.0598e+07,0,0,1.0339e+05,0,0,0.033389,0.02475,0,0.013586
2.5342e+07,0,0,0,0,0,0,4.6441e+07,0,1.353,0,2.3223e+07,0,0,-27.625,-0.063294,15.175,1.3194e+05,7.1783e+07,0,0,1.0209e+05,0,0,0.034452,0.02475,0,0.014649
2.5957e+07,0,0,0,0,0,0,4.6702e+07,0,1.3457,0,2.3351e+07,0,0,-27.587,-0.12018,15.052,1.306e+05,7.2659e+07,0,0,1.0096e+05,0,0,0.035534,0.02475,0,0.015731
2.6647e+07,0,0,0,0,0,0,4.6444e+07,0,1.3426,0,2.3221e+07,0,0,-27.569,-0.040192,14.773,1.2815e+05,7.3091e+07,0,0,98954,0,0,0.036633,0.02475,0,0.016829
2.7528e+07,0,0,0,0,0,0,4.6717e+07,0,1.3416,0,2.3359e+07,0,0,-27.743,-0.022314,14.607,1.2753e+05,7.4246e+07,0,0,98182,0,0,0.037746,0.02475,0,0.017942
2.8078e+07,0,0,0,0,0,0,4.6836e+07,0,1.332,0,2.3418e+07,0,0,-27.831,-0.038788,14.508,1.2698e+05,7.4913e+07,0,0,97655,0,0,0.038391,0.02475,0,0.018587
2.8489e+07,0,0,0,0,0,0,4.6924e+07,0,1.3248,0,2.3462e+07,0,0,-27.897,-0.051141,14.434,1.2656e+05,7.5414e+07,0,0,97259,0,0,0.038874,0.02475,0,0.01907
2.9581e+07,0,0,0,0,0,0,4.6954e+07,0,1.311,0,2.3477e+07,0,0,-28.054,-0.005343,14.241,1.251e+05,7.6534e+07,0,0,95854,0,0,0.040019,0.02475,0,0.020215
3.1071e+07,0,0,0,0,0,0,4.71e+07,0,1.3249,0,2.355e+07,0,0,-28.327,0.00095036,13.92,1.239e+05,7.817e+07,0,0,94484,0,0,0.041182,0.02475,0,0.021378
3.3287e+07,0,0,0,0,0,0,4.6964e+07,0,1.3351,0,2.3482e+07,0,0,-28.77,-0.034785,13.28,1.2209e+05,8.0252e+07,0,0,92304,0,0,0.042367,0.02475,0,0.022563
3.7452e+07,0,0,0,0,0,0,4.626e+07,0,1.3336,0,2.313e+07,0,0,-30.218,0.0059215,12.406,1.2063e+05,8.3712e+07,0,0,89441,0,0,0.043579,0.02475,0,0.023775
4.033e+07,0,0,0,0,0,0,4.5625e+07,0,1.3356,0,2.2813e+07,0,0,-31.375,0.02584,11.895,1.1998e+05,8.5956e+07,0,0,87718,0,0,0.044804,0.024734,0,0.025


==> tikz/PWK_Setups/Setup1/Data/surfaceData_M3.csv <==
Spec001_Counter,Spec001_Accomodation,Spec001_Coverage,Spec001_CollReact001_Count,Spec001_CollReact002_Count,Spec001_SurfReact001_Count,Spec001_SurfReact002_Count,Spec002_Counter,Spec002_Accomodation,Spec002_Coverage,Spec002_CollReact001_Count,Spec002_CollReact002_Count,Spec002_SurfReact001_Count,Spec002_SurfReact002_Count,ForcePerArea_0,ForcePerArea_1,ForcePerArea_2,HeatFlux,Counter_Total,HeatFlux_Portion_LH,HeatFlux_Portion_SurfDiss,HeatFlux_Portion_ER,HeatFlux_Portion_AdsDiss,HeatFlux_Portion_SurfReconstruct,arc_length,Points_0,Points_1,Points_2
6.9015e+07,0,0.0051371,5.025e+05,0,5.0041e+05,0,3.5376e+08,0,1.849,0,1.7922e+07,0,0,1.1773,-0.2089,157.71,1.7235e+05,4.2277e+08,0,-2076,74355,-2084.7,2.4532e-09,0,9.8456e-07,0,0
5.2012e+07,0,0.0058158,3.8472e+05,0,3.8432e+05,0,2.6818e+08,0,1.847,0,1.3691e+07,0,0,1.5109,-0.079621,158.3,1.7431e+05,3.202e+08,0,-2115.3,75215,-2114,-1.1392e-09,0.002697,0.002698,0,0
5.1894e+07,0,0.0058226,3.8387e+05,0,3.836e+05,0,2.6759e+08,0,1.847,0,1.3662e+07,0,0,1.5162,-0.07997,158.3,1.7432e+05,3.1949e+08,0,-2116.3,75220,-2114,-1.1585e-09,0.0027088,0.0027098,0,0
3.329e+07,0,0.0070742,2.5323e+05,0,2.6207e+05,0,1.7457e+08,0,1.8452,0,9.0191e+06,0,0,2.4858,0.19435,158.11,1.7623e+05,2.0786e+08,0,-2214.5,76215,-2136.5,-2.6103e-09,0.0044322,0.0044332,0,0
3.3122e+07,0,0.0070914,2.5207e+05,0,2.6098e+05,0,1.7373e+08,0,1.8452,0,8.979e+06,0,0,2.5015,0.19753,158.12,1.7628e+05,2.0686e+08,0,-2215.8,76251,-2137.7,-2.6306e-09,0.0044567,0.0044577,0,0
2.5773e+07,0,0.0080243,2.1349e+05,0,2.1095e+05,0,1.3695e+08,0,1.8423,0,7.3478e+06,0,0,3.2302,0.29631,157.78,1.803e+05,1.6273e+08,0,-2267.4,78966,-2294.3,-3.1828e-09,0.0058784,0.0058794,0,0
2.5635e+07,0,0.008052,2.1286e+05,0,2.0993e+05,0,1.3616e+08,0,1.8422,0,7.3117e+06,0,0,3.2512,0.28506,157.76,1.8036e+05,1.618e+08,0,-2269.2,79006,-2299.8,-3.1233e-09,0.0059155,0.0059165,0,0
2.1479e+07,0,0.0092011,1.7174e+05,0,1.8468e+05,0,1.1187e+08,0,1.8399,0,6.042e+06,0,0,4.3461,-0.15594,157.79,1.8073e+05,1.3335e+08,0,-2417.4,78747,-2245.5,-2.1168e-09,0.0071398,0.0071408,0,0
2.1334e+07,0,0.0092439,1.7022e+05,0,1.8381e+05,0,1.1106e+08,0,1.8398,0,5.9976e+06,0,0,4.3771,-0.15535,157.8,1.8078e+05,1.324e+08,0,-2423.6,78740,-2242.9,-2.1071e-09,0.0071815,0.0071824,0,0
1.5536e+07,0,0.012215,1.3885e+05,0,1.4596e+05,0,8.0356e+07,0,1.8349,0,4.4439e+06,0,0,5.4399,-0.39484,158.36,1.8433e+05,9.5892e+07,0,-2635.7,80492,-2506,-2.7418e-09,0.008269,0.00827,0,0
1.527e+07,0,0.012392,1.3756e+05,0,1.4378e+05,0,7.901e+07,0,1.8347,0,4.3754e+06,0,0,5.4696,-0.40138,158.35,1.8444e+05,9.4279e+07,0,-2638.7,80577,-2521.5,-2.6489e-09,0.0083099,0.0083109,0,0
9.0102e+06,0,0.017502,88223,0,87126,0,4.7031e+07,0,1.8304,0,2.6304e+06,0,0,5.8146,-0.75952,156.88,1.8446e+05,5.6041e+07,0,-2688.4,81064,-2721.9,-4.3939e-10,0.0090252,0.0090262,0,0
1.2189e+07,0,0.014499,1.3307e+05,0,1.1891e+05,0,6.4472e+07,0,1.8297,0,3.7228e+06,0,0,5.8892,-0.098137,156.24,1.8648e+05,7.6661e+07,0,-2682.7,82988,-2969.8,-3.6568e-09,0.0094658,0.0094667,0,0
1.7002e+07,0,0.010465,1.9438e+05,0,1.6223e+05,0,9.0682e+07,0,1.8302,0,5.3246e+06,0,0,6.6085,0.14009,156.54,1.8953e+05,1.0768e+08,0,-2575.8,84419,-3076,-3.7236e-09,0.010193,0.010194,0,0
1.9142e+07,0,0.0095437,2.2e+05,0,1.9345e+05,0,1.0284e+08,0,1.8283,0,6.1448e+06,0,0,7.4841,0.045111,156.58,1.929e+05,1.2198e+08,0,-2691.4,85675,-3072.8,-1.5221e-09,0.01094,0.010941,0,0
2.0797e+07,0,0.0090481,2.5871e+05,0,2.2804e+05,0,1.1176e+08,0,1.8241,0,6.8899e+06,0,0,8.3013,0.21192,157.14,1.9778e+05,1.3256e+08,0,-2921.8,88306,-3306.3,-3.0088e-09,0.011697,0.011698,0,0
2.1987e+07,0,0.0086365,2.8309e+05,0,2.4523e+05,0,1.1959e+08,0,1.8206,0,7.5408e+06,0,0,9.3003,0.042638,157.01,2.0177e+05,1.4157e+08,0,-2928.1,89960,-3385.8,4.4771e-10,0.012465,0.012466,0,0
2.2085e+07,0,0.0081886,2.9377e+05,0,2.5776e+05,0,1.254e+08,0,1.8153,0,8.1994e+06,0,0,8.2435,-0.10633,155.91,2.0716e+05,1.4749e+08,0,-2905.7,92408,-3309.1,7.6462e-10,0.01324,0.013241,0,1.2167e-08
2.2765e+07,0,0.0076569,3.5375e+05,0,2.986e+05,0,1.3262e+08,0,1.8077,0,9.2138e+06,0,0,2.338,0.17871,153.84,2.1252e+05,1.5538e+08,0,-3115.2,96310,-3689.1,-3.9123e-09,0.014016,0.014016,0,2.617e-05
2.451e+07,0,0.0070574,4.3314e+05,0,3.464e+05,0,1.4674e+08,0,1.8031,0,1.0545e+07,0,0,-5.4785,0.24202,150.92,2.1479e+05,1.7125e+08,0,-3209.6,97583,-4001.2,-1.8257e-09,0.014829,0.014825,0,0.00010974
2.6316e+07,0,0.0064779,4.9501e+05,0,3.8677e+05,0,1.6352e+08,0,1.7993,0,1.1964e+07,0,0,-13.369,-0.028568,146.64,2.1431e+05,1.8983e+08,0,-3129.6,96822,-4010,1.8778e-09,0.015713,0.015696,0,0.00026405
2.8196e+07,0,0.0059091,5.1061e+05,0,4.2203e+05,0,1.8073e+08,0,1.7949,0,1.3355e+07,0,0,-21.473,-0.043079,140.59,2.1088e+05,2.0893e+08,0,-2989,94436,-3626.4,2.9694e-09,0.016669,0.01662,0,0.00050646
2.9932e+07,0,0.005328,5.4756e+05,0,4.7127e+05,0,1.9819e+08,0,1.7919,0,1.4844e+07,0,0,-28.98,0.05686,132.89,2.054e+05,2.2812e+08,0,-2890.6,91212,-3358.7,1.725e-09,0.017706,0.017597,0,0.00085475
3.0831e+07,0,0.00469,5.7194e+05,0,5.0453e+05,0,2.1452e+08,0,1.7912,0,1.6092e+07,0,0,-35.583,0.026562,123,1.9606e+05,2.4535e+08,0,-2709,86191,-3076,3.1885e-09,0.018836,0.018621,0,0.0013328
3.0269e+07,0,0.0041749,5.3316e+05,0,4.7726e+05,0,2.2288e+08,0,1.7932,0,1.6396e+07,0,0,-41.06,-0.075089,111.57,1.8273e+05,2.5315e+08,0,-2297.5,78799,-2565.5,3.8918e-09,0.020059,0.019671,0,0.0019603
2.7528e+07,0,0.0039357,4.6252e+05,0,4.3571e+05,0,2.1287e+08,0,1.7943,0,1.5418e+07,0,0,-44.675,-0.098409,98.727,1.6752e+05,2.404e+08,0,-2000.8,70804,-2124.4,1.8911e-09,0.02132,0.020676,0,0.0027209
2.3151e+07,0,0.0038117,3.8063e+05,0,3.6734e+05,0,1.8919e+08,0,1.7977,0,1.3417e+07,0,0,-46.394,-0.044745,86.234,1.5169e+05,2.1234e+08,0,-1717.6,62810,-1782,1.2686e-09,0.022531,0.021558,0,0.0035507
2.0936e+07,0,0.0038042,3.4126e+05,0,3.2221e+05,0,1.7541e+08,0,1.8008,0,1.2226e+07,0,0,-46.599,-0.022925,80.633,1.4377e+05,1.9634e+08,0,-1546.3,58826,-1639.8,2.2352e-09,0.023078,0.021917,0,0.0039637
1.865e+07,0,0.0037964,3.0062e+05,0,2.7561e+05,0,1.6118e+08,0,1.8041,0,1.0996e+07,0,0,-46.81,-0.00041352,74.851,1.356e+05,1.7983e+08,0,-1369.4,54713,-1493.1,3.2319e-09,0.023642,0.022287,0,0.00439
1.4691e+07,0,0.0037605,2e+05,0,1.967e+05,0,1.3473e+08,0,1.8122,0,8.6607e+06,0,0,-46.173,0.18902,64.29,1.1997e+05,1.4943e+08,0,-1054.1,46532,-1068.8,1.6794e-09,0.024642,0.02287,0,0.0052021
1.1977e+07,0,0.0037321,1.2938e+05,0,1.4949e+05,0,1.1691e+08,0,1.8185,0,7.1176e+06,0,0,-44.727,0.16859,56.015,1.0712e+05,1.2888e+08,0,-845.33,40248,-731.15,-3.1175e-10,0.025546,0.023317,-2.1176e-22,0.0059883
1.0479e+07,0,0.0036462,1.1001e+05,0,1.2867e+05,0,1.0725e+08,0,1.8232,0,6.2419e+06,0,0,-42.682,0.01674,48.492,95354,1.1773e+08,0,-719.33,34882,-613.98,-1.9967e-10,0.026419,0.023726,-2.1176e-22,0.0067593
9.3442e+06,0,0.0033506,96257,0,94328,0,1.0102e+08,0,1.8335,0,5.4182e+06,0,0,-40.432,0.02638,40.604,82577,1.1036e+08,0,-503.79,28800,-512.45,-6.7325e-10,0.027318,0.024065,0,0.0075922
8.2243e+06,0,0.0031478,73131,0,64094,0,9.5757e+07,0,1.8451,0,4.7538e+06,0,0,-38.026,0.019951,33.454,71062,1.0398e+08,0,-322.08,23850,-367.87,4.2094e-10,0.028257,0.024347,0,0.0084876
7.1638e+06,0,0.0030094,45626,0,49458,0,8.9338e+07,0,1.8562,0,4.0106e+06,0,0,-35.112,0.040728,26.841,59870,9.6501e+07,0,-235.84,19109,-218.64,4.4451e-10,0.029242,0.024564,0,0.0094485
6.0575e+06,0,0.0028227,25001,0,34480,0,8.1144e+07,0,1.8697,0,3.0832e+06,0,0,-31.952,0.046057,20.642,48734,8.7201e+07,0,-158.9,14200,-115.15,1.4034e-09,0.030266,0.024702,0,0.010463
5.2668e+06,0,0.0027617,22496,0,22478,0,7.5099e+07,0,1.8784,0,2.5781e+06,0,0,-29.903,-0.023677,16.644,42363,8.0366e+07,0,-102.27,11726,-102.31,4.1191e-10,0.031304,0.024733,0,0.0115
5.005e+06,0,0.0028171,23745,0,19246,0,7.307e+07,0,1.8797,0,2.4712e+06,0,0,-29.067,-0.041863,15.324,40358,7.8075e+07,0,-87.083,11185,-107.46,9.6501e-10,0.032344,0.02475,0,0.01254
4.9638e+06,0,0.0027229,24372,0,21167,0,7.3064e+07,0,1.8805,0,2.4101e+06,0,0,-28.701,0.031533,14.839,39313,7.8028e+07,0,-94.681,10783,-109.02,1.1713e-09,0.033389,0.02475,0,0.013586
5.0038e+06,0,0.0025407,23124,0,26576,0,7.4079e+07,0,1.8799,0,2.4526e+06,0,0,-28.662,0.036575,14.718,39178,7.9083e+07,0,-116.65,10781,-101.75,1.2092e-09,0.034452,0.02475,0,0.014649
5.0588e+06,0,0.0025491,21249,0,26354,0,7.4931e+07,0,1.8772,0,2.5582e+06,0,0,-28.591,-0.010955,14.559,39393,7.9989e+07,0,-114.1,11058,-91.862,2.9197e-09,0.035534,0.02475,0,0.015731
5.1731e+06,0,0.0026312,26250,0,21424,0,7.584e+07,0,1.8762,0,2.6788e+06,0,0,-28.59,-0.038871,14.361,39688,8.1013e+07,0,-91.285,11413,-111.71,2.7942e-09,0.036633,0.02475,0,0.016829
5.2894e+06,0,0.0025428,23750,0,22530,0,7.6633e+07,0,1.8759,0,2.7256e+06,0,0,-28.54,-0.0073884,14.208,39584,8.1923e+07,0,-94.673,11457,-100.05,1.8456e-09,0.037746,0.02475,0,0.017942
5.3412e+06,0,0.0025198,23036,0,22351,0,7.7199e+07,0,1.8758,0,2.7328e+06,0,0,-28.529,0.0054621,14.113,39407,8.254e+07,0,-93.223,11396,-96.066,7.8606e-10,0.038391,0.02475,0,0.018587
5.38e+06,0,0.0025025,22501,0,22218,0,7.7623e+07,0,1.8757,0,2.7381e+06,0,0,-28.521,0.015094,14.041,39275,8.3003e+07,0,-92.137,11349,-93.086,-8.3639e-12,0.038874,0.02475,0,0.01907
5.5313e+06,0,0.0024351,28124,0,25292,0,7.8776e+07,0,1.8744,0,2.8831e+06,0,0,-28.618,-0.043701,13.747,39489,8.4307e+07,0,-103.13,11768,-114.86,-9.4833e-10,0.040019,0.02475,0,0.020215
5.6738e+06,0,0.0023219,20625,0,27154,0,8.0723e+07,0,1.873,0,2.9799e+06,0,0,-28.85,0.0033831,13.398,39762,8.6396e+07,0,-109.04,11956,-83.013,1.3518e-09,0.041182,0.02475,0,0.021378
5.8675e+06,0,0.0024167,20628,0,27777,0,8.4239e+07,0,1.873,0,3.0631e+06,0,0,-29.527,0.00044129,12.944,40209,9.0107e+07,0,-109.05,12036,-80.797,1.427e-09,0.042367,0.02475,0,0.022563
6.5062e+06,0,0.0024524,34373,0,34349,0,8.9857e+07,0,1.8711,0,3.4219e+06,0,0,-31.263,0.023775,12.038,42166,9.6363e+07,0,-132.74,13225,-132.76,-2.0781e-10,0.043579,0.02475,0,0.023775
7.0249e+06,0,0.0024329,41244,0,37820,0,9.3388e+07,0,1.8692,0,3.6825e+06,0,0,-32.557,0.11321,11.436,43676,1.0041e+08,0,-145.43,14160,-158.59,-3.267e-10,0.044804,0.024734,0,0.025

